PACE-MoE: Adaptive Domain Sampling and Domain-Specific LoRA for Medical Visual Grounding

Medical visual grounding requires models to align clinical descriptions with spatial evidence across heterogeneous imaging domains. However, existing multi-domain post-training strategies typically rely on fixed domain sampling and shared parameter updates, overlooking the need to adapt both which domains receive training and where their updates are applied. To address this issue, we propose PACE-MoE, a policy-guided framework that jointly performs adaptive domain sampling and domain-specific adaptation for medical visual grounding. PACE dynamically assesses the training value of each imaging domain from current-policy feedback and progressively adjusts domain coverage through domain admission, replay, and final all-domain balancing. Meanwhile, domain-specific LoRA adapters route updates to the corresponding imaging domains while preserving the pretrained backbone and visual encoder. This coordinated design aligns training-data allocation with parameter adaptation without modifying the original reward formulation or Group Relative Policy Optimization (GRPO) objective. Experiments across seven medical imaging domains show that PACE-MoE consistently improves grounding performance over fixed-domain training, achieving a 3.64% relative improvement in mean box IoU over the Vanilla baseline. Under matched domain-specific adapter architectures, adaptive sampling alone further improves mean box IoU by 2.07%, demonstrating the benefit of policy-guided domain allocation. These results establish coordinated data-parameter routing as an effective strategy for multi-domain medical visual grounding.

==> README_ARXIV.txt <==
MAIN FILE / 主文件: main.tex
Compiler / 编译器: pdfLaTeX

main.tex is the only top-level LaTeX document in this archive.
00README.json explicitly selects main.tex as the arXiv top-level file.
Upload all ZIP contents together. If asked, select main.tex and pdfLaTeX.
All three PDF files are figures included by main.tex.
The bibliography is embedded in main.tex; no BibTeX step is required.
Run pdfLaTeX at least twice to resolve citations and cross-references.

本包唯一主文件为 main.tex，编译器选择 pdfLaTeX。
三份 PDF 均为正文使用的图件。参考文献写在 main.tex 内，无需额外 .bib/.bbl。

Revision 2:
- Added eight papers selected from the provided application, with citations
  in Related Work. Titles and publication data were checked against official
  proceedings, publisher-deposited DOI metadata, and the papers' abstracts.
- The Balancing reference lists all six full author names in the original
  order, explicitly including second author Zhenxuan Wang.
- The requested Balancing paper remains in the bibliography only.
- The manuscript contains 41 bibliography entries. No fixed page limit was imposed.

New papers and verified identifiers:
1. Efficient and Robust Video Object Segmentation Through Isogenous Memory
   Sampling and Frame Relation Mining. TIP 32:3924-3938 (2023).
   https://doi.org/10.1109/TIP.2023.3280389
2. Beyond Appearance: Multi-Frame Spatio-Temporal Context Memory Networks for
   Efficient and Robust Video Object Segmentation. TIP 33:4853-4866 (2024).
   https://doi.org/10.1109/TIP.2024.3423390
3. Adaptive Sparse Memory Networks for Efficient and Robust Video Object
   Segmentation. TNNLS 36(2):3820-3833 (2025).
   https://doi.org/10.1109/TNNLS.2024.3357118
4. Video Decoupling Networks for Accurate, Efficient, Generalizable, and Robust
   Video Object Segmentation. TIP 35:1218-1230 (2026).
   https://doi.org/10.1109/TIP.2025.3649360
5. Fast Track Anything With Sparse Spatio-Temporal Propagation for Unified
   Video Segmentation. TIP 35:955-969 (2026).
   https://doi.org/10.1109/TIP.2025.3649365
6. External Memory Matters: Generalizable Object-Action Memory for Retrieval-
   Augmented Long-Term Video Understanding. IJCAI 2025:864-872.
   https://www.ijcai.org/proceedings/2025/97
7. Hallucination Reduction in Video-Language Models via Hierarchical Multimodal
   Consistency. IJCAI 2025:9167-9175.
   https://www.ijcai.org/proceedings/2025/1019
8. Fact: Teaching MLLMs with Faithful, Concise and Transferable Rationales.
   ACM Multimedia 2024:846-855.
   https://doi.org/10.1145/3664647.3681552

Balancing author order:
Jisheng Dang; Zhenxuan Wang; Bin Li; Ronghao Lin; Bin Hu; Tat-Seng Chua.
https://arxiv.org/abs/2609.12830

Local validation: pdfLaTeX (TeX Live 2026), 11 pages. No compilation warnings, undefined citations, undefined references, or overfull boxes. All eight additional DOI identifiers and the full name of second author Zhenxuan Wang were checked in the compiled PDF.

